Ionised Emission and Absorption in a Large Sample of Ultraluminous X-ray Sources

Most Ultraluminous X-ray sources (ULXs) are thought to be powered by super-Eddington accretion onto stellar-mass compact objects. Accretors in this extreme regime are naturally expected to ionise copious amounts of plasma in their vicinity and launch powerful radiation-driven outflows from their discs. High spectral resolution X-ray observations (with RGS gratings onboard XMM-Newton) of a few ULXs with the best datasets indeed found complex line spectra and confirmed such extreme (0.1-0.3c) winds. However, a search for plasma signatures in a large ULX sample with a rigorous technique has never been performed, thereby preventing us from understanding their statistical properties such as the rate of occurrence, to constrain the outflow geometry and its duty cycle. We developed a fast method for automated line detection in X-ray spectra and applied it to the full RGS ULX archive, rigorously quantifying the statistical significance of any candidate lines. Collecting the 135 most significant features detected in 89 observations of 19 objects, we created the first catalogue of spectral lines detected in soft X-ray ULX spectra. We found that the detected emission lines are concentrated around known rest-frame elemental transitions and thus originate from low-velocity material. The absorption lines instead avoid these transitions, suggesting they were imprinted by blueshifted outflows. Such winds therefore appear common among the ULX population. Additionally, we found that spectrally hard ULXs show fewer line detections than soft ULXs, indicating some difference in their accretion geometry and orientation, possibly causing over-ionisation of plasma by the harder spectral energy distributions of harder ULXs.

==> ULX_spectral_line_catalogue.txt <==
source	     approach   wavelength energy     turb. vel. true pval  true sig.  ren. cor.  s. pval    s. sig.	del cstat  phot. flux -           +          en. flux   -           +          eq. width    -           +
                        Angstrom   keV	      km/s                                                                         ph/cm**2/s ph/cm**2/s  ph/cm**2/s erg/cm**2/s erg/cm**2/s erg/cm**2/s keV        keV         keV
CircinusULX5 0701981001 1.5510e+01 7.9938e-01 0.0000e+00 2.2180e-01 1.2218e+00 3.2335e+00 2.0920e-03 3.0768e+00 1.1170e+01 2.5934e-06 -1.4605e-06 2.2632e-06 3.3212e-15 -1.8704e-15 2.8983e-15 1.6958e-02 -1.2013e-02 1.7268e-02
CircinusULX5 0824450301 7.2800e+00 1.7031e+00 0.0000e+00 1.4380e-01 1.4618e+00 3.3340e+00 1.2325e-03 3.2312e+00 1.3400e+01 7.9897e-06 -2.3240e-06 2.4597e-06 2.1792e-14 -6.3387e-15 6.7088e-15 2.3175e-02 -9.7324e-03 1.0305e-02
CircinusULX5 0824450301 1.2850e+01 9.6486e-01 2.5000e+02 4.1100e-02 -2.0425e+00 -3.3610e+00 1.9440e-04 -3.7262e+00 1.4960e+01 -4.1992e-06 -9.6460e-07 9.5038e-07 -6.4914e-15 -1.4912e-15 1.4692e-15 -2.1715e-02 -7.7912e-03 7.8855e-03
CircinusULX5 0824450301 1.6000e+01 7.7490e-01 0.0000e+00 1.1040e-01 1.5964e+00 3.4251e+00 2.0773e-03 3.0790e+00 1.3000e+01 3.3203e-06 -1.2034e-06 2.0159e-06 4.1219e-15 -1.4939e-15 2.5026e-15 2.9805e-02 -1.5269e-02 2.2632e-02
HolmbergIIX1 0200470101 1.1790e+01 1.0516e+00 0.0000e+00 1.0890e-01 1.6032e+00 3.6825e+00 6.0108e-04 3.4311e+00 1.2020e+01 1.3087e-05 -4.1118e-06 4.5138e-06 2.2044e-14 -6.9261e-15 7.6031e-15 7.4174e-03 -2.4757e-03 2.7062e-03
HolmbergIIX1 0200470101 1.4650e+01 8.4631e-01 5.0000e+02 1.0120e-01 -1.6391e+00 -3.3499e+00 7.9349e-04 -3.3551e+00 1.1270e+01 -8.7284e-06 -2.2329e-06 2.4502e-06 -1.1835e-14 -3.0277e-15 3.3224e-15 -3.2986e-03 -9.0842e-04 9.9174e-04
HolmbergIIX1 0200470101 2.1970e+01 5.6434e-01 0.0000e+00 4.0000e-04 3.5401e+00 5.1601e+00 2.0572e-04 3.7119e+00 2.3350e+01 1.8658e-05 -4.8308e-06 5.5642e-06 1.6871e-14 -4.3680e-15 5.0310e-15 4.9662e-03 -1.3830e-03 1.5800e-03
HolmbergIIX1 Stack1 1.4920e+01 8.3099e-01 2.5000e+02 1.4370e-01 -1.4622e+00 -3.0285e+00 1.3648e-03 -3.2020e+00 1.3920e+01 -1.2467e-05 -2.1520e-06 2.5690e-06 -1.6598e-14 -2.8652e-15 3.4204e-15 -7.5923e-03 -1.7610e-03 2.0236e-03
HolmbergIIX1 Stack1 2.1680e+01 5.7188e-01 0.0000e+00 1.6190e-01 1.3987e+00 3.7156e+00 1.4846e-03 3.1777e+00 1.1740e+01 1.9569e-05 -7.5411e-06 9.7363e-06 1.7927e-14 -6.9085e-15 8.9195e-15 7.7110e-03 -3.4290e-03 4.3028e-03
HolmbergIIX1 Stack1 2.2380e+01 5.5400e-01 5.0000e+02 2.7480e-01 -1.0921e+00 -2.8638e+00 1.7189e-03 -3.1349e+00 1.3060e+01 -1.7442e-05 -2.5355e-06 2.0929e-06 -1.5481e-14 -2.2505e-15 1.8577e-15 -6.7315e-03 -2.6873e-03 2.2182e-03
HolmbergIIX1 Stack1 2.3210e+01 5.3419e-01 7.5000e+02 3.0570e-01 -1.0243e+00 -2.8343e+00 1.7510e-03 -3.1295e+00 9.9300e+00 -1.8677e-05 -3.2548e-06 2.6351e-06 -1.5985e-14 -2.7857e-15 2.2553e-15 -5.4943e-03 -2.3795e-03 1.9264e-03
HolmbergIIX1 FullStack 1.3730e+01 9.0302e-01 5.0000e+03 1.4770e-01 1.4477e+00 3.5939e+00 2.0227e-04 3.7162e+00 1.1340e+01 1.1506e-05 -3.4276e-06 3.6775e-06 1.6652e-14 -4.9603e-15 5.3220e-15 6.9366e-03 -2.1728e-03 2.3245e-03
HolmbergIIX1 FullStack 1.6970e+01 7.3061e-01 7.5000e+02 2.6440e-01 1.1161e+00 3.3710e+00 1.0173e-03 3.2857e+00 1.0330e+01 5.5414e-06 -1.8383e-06 1.7975e-06 6.4867e-15 -2.1519e-15 2.1041e-15 2.3632e-03 -8.2022e-04 8.0319e-04
HolmbergIIX1 FullStack 2.0880e+01 5.9380e-01 0.0000e+00 1.9020e-01 1.3100e+00 3.4974e+00 6.1275e-04 3.4259e+00 1.2820e+01 7.4537e-06 -2.4077e-06 2.4422e-06 7.0909e-15 -2.2905e-15 2.3233e-15 2.6677e-03 -9.0267e-04 9.1541e-04
HolmbergIIX1 FullStack 2.1720e+01 5.7083e-01 5.0000e+03 2.3000e-03 3.0485e+00 4.8292e+00 2.0105e-04 3.7177e+00 2.3850e+01 2.8378e-05 -6.3466e-06 7.3403e-06 2.5971e-14 -5.8084e-15 6.7178e-15 1.0219e-02 -2.4422e-03 2.8016e-03
HolmbergIXX1 FullStack 2.2760e+01 5.4475e-01 0.0000e+00 2.0180e-01 1.2764e+00 3.4718e+00 1.6663e-03 3.1440e+00 8.0500e+00 5.6645e-06 -2.2792e-06 2.5403e-06 4.9432e-15 -1.9890e-15 2.2169e-15 4.4934e-03 -1.8927e-03 2.1006e-03
HolmbergIXX1 FullStack 2.4720e+01 5.0156e-01 0.0000e+00 2.6220e-01 1.1212e+00 3.3671e+00 1.8360e-03 3.1156e+00 1.4880e+01 5.1892e-06 -1.4927e-06 1.7218e-06 4.1701e-15 -1.1996e-15 1.3837e-15 3.1177e-03 -9.5558e-04 1.0938e-03
IC342X1 Stack1 7.0300e+00 1.7636e+00 2.5000e+02 1.4450e-01 -1.4592e+00 -3.0507e+00 7.7730e-04 -3.3608e+00 8.0100e+00 -3.3050e-06 -1.3282e-06 1.1773e-06 -9.3390e-15 -3.7532e-15 3.3266e-15 -1.7991e-02 -7.5077e-03 6.6880e-03
IC342X1 Stack1 1.4330e+01 8.6521e-01 1.2500e+03 9.6000e-03 2.5899e+00 4.4036e+00 2.0333e-04 3.7148e+00 1.3440e+01 4.1540e-06 -1.6081e-06 2.2410e-06 5.7544e-15 -2.2277e-15 3.1043e-15 1.6634e-02 -6.6960e-03 9.2320e-03
IC342X1 Stack1 1.6120e+01 7.6913e-01 0.0000e+00 1.4850e-01 1.4448e+00 3.4954e+00 1.2451e-03 3.2283e+00 8.1900e+00 1.7006e-06 -8.5724e-07 1.5310e-06 2.0958e-15 -1.0564e-15 1.8867e-15 1.2732e-02 -6.6141e-03 1.1660e-02
IC342X1 Stack1 1.6390e+01 7.5646e-01 0.0000e+00 9.0000e-04 3.3201e+00 5.1858e+00 2.0894e-04 3.7080e+00 1.5200e+01 3.0765e-06 -1.4031e-06 2.9995e-06 3.7292e-15 -1.7008e-15 3.6358e-15 2.6727e-02 -1.2601e-02 2.6473e-02
IC342X1 Stack1 1.8330e+01 6.7640e-01 2.5000e+02 0.0000e+00 3.8906e+00 6.3518e+00 2.0568e-04 3.7119e+00 2.6210e+01 3.2736e-06 -1.6745e-06 3.6114e-06 3.5478e-15 -1.8147e-15 3.9138e-15 4.8296e-02 -2.5466e-02 5.4034e-02
M33X8 FullStack 1.7050e+01 7.2718e-01 0.0000e+00 9.5100e-02 1.6691e+00 3.7869e+00 2.0321e-04 3.7150e+00 1.0890e+01 1.3567e-05 -4.4877e-06 5.4219e-06 1.5805e-14 -5.2283e-15 6.3166e-15 3.7026e-03 -1.3671e-03 1.6234e-03
NGC1313X1 Stack1 1.2260e+01 1.0113e+00 0.0000e+00 1.5910e-01 1.4081e+00 3.4639e+00 8.1284e-04 3.3484e+00 1.0990e+01 3.0283e-06 -9.7796e-07 1.0407e-06 4.9049e-15 -1.5840e-15 1.6856e-15 5.9537e-03 -2.0084e-03 2.1334e-03
NGC1313X1 Stack1 1.7110e+01 7.2463e-01 0.0000e+00 1.7500e-02 2.3760e+00 4.1371e+00 2.0092e-04 3.7179e+00 1.4320e+01 2.1361e-06 -6.4111e-07 6.6604e-07 2.4803e-15 -7.4443e-16 7.7338e-16 3.6281e-03 -1.1412e-03 1.1845e-03
NGC1313X1 Stack1 1.8100e+01 6.8500e-01 0.0000e+00 2.4740e-01 -1.1567e+00 -3.1172e+00 1.4028e-03 -3.1941e+00 1.1030e+01 -2.0115e-06 -5.5441e-07 5.7847e-07 -2.2071e-15 -6.0831e-16 6.3472e-16 -2.9891e-03 -8.6689e-04 9.0348e-04
NGC1313X1 Stack1 1.8940e+01 6.5462e-01 1.0000e+03 2.2890e-01 1.2032e+00 3.3313e+00 1.6191e-03 3.1524e+00 1.0540e+01 2.7839e-06 -8.8956e-07 9.7828e-07 2.9199e-15 -9.3301e-16 1.0261e-15 4.2088e-03 -1.4055e-03 1.5408e-03
NGC1313X1 Stack1 2.0090e+01 6.1715e-01 3.0000e+03 6.0000e-03 -2.7478e+00 -4.0637e+00 1.9759e-04 -3.7221e+00 1.4800e+01 -6.0691e-06 -1.5135e-06 1.5523e-06 -6.0031e-15 -1.4970e-15 1.5354e-15 -1.0183e-02 -2.6860e-03 2.7540e-03
NGC1313X1 Stack2 1.1290e+01 1.0982e+00 4.0000e+03 4.8000e-02 1.9774e+00 3.8131e+00 1.9849e-04 3.7209e+00 1.2570e+01 5.5204e-06 -1.5401e-06 1.7209e-06 9.7149e-15 -2.7104e-15 3.0285e-15 7.7923e-03 -2.2576e-03 2.5120e-03
NGC1313X1 Stack2 1.3850e+01 8.9519e-01 1.0000e+03 1.4750e-01 1.4484e+00 3.4586e+00 1.2185e-03 3.2345e+00 9.4000e+00 2.2047e-06 -7.6335e-07 7.1377e-07 3.1622e-15 -1.0949e-15 1.0238e-15 2.8413e-03 -1.0142e-03 9.5007e-04
NGC1313X1 Stack2 1.4880e+01 8.3323e-01 3.0000e+03 6.9300e-02 1.8165e+00 3.7186e+00 5.9044e-04 3.4360e+00 1.5660e+01 4.1400e-06 -1.0184e-06 1.1450e-06 5.5279e-15 -1.3597e-15 1.5288e-15 4.7589e-03 -1.2217e-03 1.3668e-03
NGC1313X1 Stack2 1.6380e+01 7.5693e-01 5.0000e+03 2.3200e-02 -2.2701e+00 -3.7858e+00 2.0056e-04 -3.7183e+00 1.4820e+01 -4.9290e-06 -1.3145e-06 1.2682e-06 -5.9820e-15 -1.5953e-15 1.5392e-15 -5.8452e-03 -1.6216e-03 1.5661e-03
NGC1313X1 Stack2 1.8010e+01 6.8842e-01 4.0000e+03 5.9000e-03 -2.7533e+00 -4.0676e+00 1.9724e-04 -3.7225e+00 2.0540e+01 -5.2300e-06 -1.1826e-06 1.1510e-06 -5.7702e-15 -1.3047e-15 1.2698e-15 -5.9482e-03 -1.4088e-03 1.3723e-03
NGC1313X1 Stack2 1.9030e+01 6.5152e-01 3.0000e+03 0.0000e+00 3.8906e+00 6.7755e+00 1.9968e-04 3.7194e+00 4.7120e+01 7.8711e-06 -1.2293e-06 1.4247e-06 8.2191e-15 -1.2837e-15 1.4877e-15 9.4387e-03 -1.5755e-03 1.8088e-03
NGC1313X1 Stack2 1.9780e+01 6.2682e-01 0.0000e+00 5.3200e-02 -1.9333e+00 -3.5683e+00 5.9630e-04 -3.4333e+00 1.5170e+01 -1.9285e-06 -4.7668e-07 4.5044e-07 -1.9365e-15 -4.7864e-16 4.5230e-16 -2.5326e-03 -6.5317e-04 6.1846e-04
NGC1313X1 Stack2 2.0280e+01 6.1136e-01 5.0000e+03 4.0000e-04 -3.5401e+00 -4.5207e+00 1.9794e-04 -3.7216e+00 2.2350e+01 -8.2747e-06 -1.8006e-06 1.6902e-06 -8.1144e-15 -1.7657e-15 1.6574e-15 -1.1145e-02 -2.5448e-03 2.3949e-03
NGC1313X1 Stack3 1.5280e+01 8.1142e-01 0.0000e+00 1.0820e-01 -1.6063e+00 -3.3332e+00 1.9689e-04 -3.7230e+00 1.4840e+01 -2.3189e-06 -6.1491e-07 5.7846e-07 -3.0144e-15 -7.9936e-16 7.5198e-16 -4.3198e-03 -1.2350e-03 1.1681e-03
NGC1313X1 Stack3 1.8800e+01 6.5949e-01 2.5000e+03 1.0100e-02 2.5724e+00 4.3011e+00 2.0004e-04 3.7190e+00 1.6290e+01 4.3226e-06 -1.1944e-06 1.4430e-06 4.5684e-15 -1.2624e-15 1.5250e-15 8.2336e-03 -2.4456e-03 2.9209e-03
NGC1313X1 Stack3 1.9010e+01 6.5221e-01 0.0000e+00 1.2000e-02 2.5121e+00 4.2550e+00 2.0008e-04 3.7189e+00 1.5700e+01 2.2980e-06 -6.8274e-07 8.1554e-07 2.4015e-15 -7.1350e-16 8.5228e-16 4.6193e-03 -1.4680e-03 1.7361e-03
NGC1313X1 Stack3 1.9920e+01 6.2241e-01 0.0000e+00 0.0000e+00 -3.8906e+00 -4.7655e+00 1.9932e-04 -3.7199e+00 2.6190e+01 -2.6555e-06 -7.0257e-07 5.7373e-07 -2.6479e-15 -7.0056e-16 5.7209e-16 -5.7127e-03 -1.6297e-03 1.3539e-03
NGC1313X1 Stack3 2.1910e+01 5.6588e-01 0.0000e+00 9.8000e-03 2.5828e+00 4.3196e+00 2.0433e-04 3.7136e+00 1.4710e+01 2.9008e-06 -9.7866e-07 1.3113e-06 2.6295e-15 -8.8712e-16 1.1887e-15 7.5682e-03 -2.7100e-03 3.5798e-03
NGC1313X1 Stack3 2.1990e+01 5.6382e-01 1.0000e+03 6.6900e-02 1.8323e+00 3.7610e+00 2.0259e-04 3.7158e+00 1.3250e+01 3.9659e-06 -1.3266e-06 1.7870e-06 3.5828e-15 -1.1985e-15 1.6144e-15 1.0884e-02 -3.8661e-03 5.1321e-03
NGC1313X2 Stack1 8.4800e+00 1.4621e+00 0.0000e+00 1.0730e-01 -1.6104e+00 -3.1651e+00 9.8251e-04 -3.2955e+00 1.2050e+01 -6.4183e-06 -1.4847e-06 1.6021e-06 -1.5035e-14 -3.4779e-15 3.7530e-15 -2.3443e-02 -6.8816e-03 7.3190e-03
NGC1313X2 Stack1 1.7450e+01 7.1051e-01 0.0000e+00 2.8300e-02 2.1931e+00 4.0395e+00 4.1545e-04 3.5301e+00 1.5060e+01 3.3508e-06 -1.8284e-06 4.8450e-06 3.8146e-15 -2.0816e-15 5.5157e-15 1.2817e-02 -7.7915e-03 1.9335e-02
NGC1313X2 Stack2 7.9900e+00 1.5517e+00 0.0000e+00 3.0840e-01 -1.0186e+00 -2.8523e+00 1.9327e-03 -3.1004e+00 9.0600e+00 -3.6156e-06 -8.6952e-07 1.0149e-06 -8.9877e-15 -2.1614e-15 2.5229e-15 -3.6756e-02 -1.1048e-02 1.2578e-02
NGC1313X2 Stack2 9.8700e+00 1.2562e+00 0.0000e+00 1.1630e-01 -1.5705e+00 -3.1227e+00 1.3624e-03 -3.2025e+00 1.6130e+01 -4.1981e-06 -6.9052e-07 8.4821e-07 -8.4527e-15 -1.3903e-15 1.7078e-15 -2.8840e-02 -6.4768e-03 7.6004e-03
NGC1313X2 Stack2 1.1190e+01 1.1080e+00 1.5000e+03 1.6750e-01 1.3803e+00 3.4726e+00 1.0288e-03 3.2825e+00 5.9700e+00 3.8414e-06 -1.6704e-06 1.9220e-06 6.8194e-15 -2.9654e-15 3.4119e-15 2.2070e-02 -1.0923e-02 1.2399e-02
NGC1313X2 FullStack 1.3940e+01 8.8941e-01 1.0000e+03 1.5990e-01 -1.4054e+00 -3.1321e+00 1.9399e-04 -3.7267e+00 1.2920e+01 -2.5686e-06 -6.7090e-07 6.6840e-07 -3.6603e-15 -9.5605e-16 9.5249e-16 -1.0109e-02 -3.1219e-03 3.1227e-03
NGC1313X2 FullStack 1.7140e+01 7.2336e-01 0.0000e+00 2.9920e-01 1.0381e+00 3.1925e+00 3.2540e-03 2.9427e+00 7.9500e+00 1.7663e-06 -7.1110e-07 8.8456e-07 2.0466e-15 -8.2392e-16 1.0249e-15 7.2376e-03 -3.2585e-03 3.9768e-03
NGC247ULX Stack1 8.5400e+00 1.4518e+00 0.0000e+00 2.6230e-01 1.1210e+00 3.2336e+00 2.2385e-03 3.0566e+00 9.7700e+00 1.1971e-06 -3.9070e-07 4.3228e-07 2.7853e-15 -9.0905e-16 1.0058e-15 2.2211e-02 -7.8411e-03 8.6348e-03
NGC247ULX Stack1 9.8000e+00 1.2651e+00 4.0000e+03 0.0000e+00 -3.8906e+00 -4.7994e+00 2.0040e-04 -3.7185e+00 2.6950e+01 -2.7953e-06 -4.8713e-07 5.1872e-07 -5.6671e-15 -9.8761e-16 1.0517e-15 -2.6387e-02 -5.3017e-03 5.6264e-03
NGC247ULX Stack1 1.0540e+01 1.1763e+00 5.0000e+03 6.0000e-04 -3.4316e+00 -4.5535e+00 1.9940e-04 -3.7198e+00 2.8060e+01 -3.3531e-06 -5.7051e-07 6.0791e-07 -6.3220e-15 -1.0757e-15 1.1462e-15 -2.1926e-02 -4.3149e-03 4.5815e-03
NGC247ULX Stack1 1.2720e+01 9.7472e-01 5.0000e+03 3.1000e-03 2.9576e+00 4.5374e+00 2.0060e-04 3.7183e+00 2.1670e+01 4.3859e-06 -9.9378e-07 1.0456e-06 6.8540e-15 -1.5530e-15 1.6340e-15 1.4814e-02 -3.7514e-03 3.9413e-03
NGC247ULX Stack1 1.3880e+01 8.9326e-01 5.0000e+03 0.0000e+00 3.8906e+00 7.4320e+00 2.0121e-04 3.7175e+00 5.8880e+01 5.8005e-06 -8.4075e-07 8.0122e-07 8.3068e-15 -1.2040e-15 1.1474e-15 1.6478e-02 -2.8275e-03 2.7318e-03
NGC247ULX Stack1 1.6080e+01 7.7105e-01 2.0000e+03 5.0900e-02 -1.9523e+00 -3.5559e+00 2.0076e-04 -3.7181e+00 1.4850e+01 -1.9456e-06 -5.7130e-07 4.6322e-07 -2.4039e-15 -7.0588e-16 5.7234e-16 -3.8900e-03 -1.2459e-03 1.0337e-03
NGC247ULX Stack1 1.7450e+01 7.1051e-01 0.0000e+00 1.3500e-01 1.4947e+00 3.4838e+00 8.0354e-04 3.3516e+00 1.1560e+01 9.9472e-07 -3.2540e-07 3.5476e-07 1.1324e-15 -3.7044e-16 4.0388e-16 3.1214e-03 -1.1043e-03 1.1996e-03
NGC247ULX Stack1 2.0840e+01 5.9493e-01 5.0000e+03 0.0000e+00 3.8906e+00 5.5311e+00 2.0072e-04 3.7181e+00 2.4830e+01 8.1854e-06 -2.2849e-06 2.1666e-06 7.8183e-15 -2.1824e-15 2.0694e-15 2.0659e-02 -6.3577e-03 6.0670e-03
NGC247ULX Stack2 8.5400e+00 1.4518e+00 0.0000e+00 1.7910e-01 1.3435e+00 3.3787e+00 8.1334e-04 3.3482e+00 1.4320e+01 1.5217e-06 -4.3022e-07 4.3667e-07 3.5405e-15 -1.0010e-15 1.0160e-15 2.8806e-02 -8.8230e-03 8.9734e-03
NGC247ULX Stack2 9.8100e+00 1.2639e+00 3.0000e+03 4.6400e-02 -1.9917e+00 -3.5798e+00 2.0096e-04 -3.7178e+00 1.2460e+01 -1.7578e-06 -4.7490e-07 4.7465e-07 -3.5598e-15 -9.6175e-16 9.6125e-16 -1.8268e-02 -5.3658e-03 5.3813e-03
NGC247ULX Stack2 1.3120e+01 9.4500e-01 0.0000e+00 1.4550e-01 -1.4556e+00 -3.2536e+00 7.8217e-04 -3.3590e+00 1.3470e+01 -2.1549e-06 -4.6705e-07 5.4275e-07 -3.2620e-15 -7.0702e-16 8.2162e-16 -5.2450e-03 -1.2604e-03 1.4498e-03
NGC247ULX Stack2 1.4910e+01 8.3155e-01 5.0000e+03 9.3800e-02 -1.6757e+00 -3.3812e+00 1.9893e-04 -3.7204e+00 9.0400e+00 -3.0729e-06 -1.0461e-06 1.0049e-06 -4.0972e-15 -1.3948e-15 1.3398e-15 -6.3963e-03 -2.3282e-03 2.2486e-03
NGC247ULX Stack2 1.7450e+01 7.1051e-01 0.0000e+00 1.1200e-02 2.5364e+00 4.2950e+00 2.0725e-04 3.7100e+00 1.7190e+01 1.2388e-06 -3.3683e-07 3.9512e-07 1.4103e-15 -3.8346e-16 4.4982e-16 4.1002e-03 -1.2115e-03 1.4085e-03
NGC247ULX Stack2 2.0840e+01 5.9493e-01 5.0000e+03 6.0000e-04 3.4316e+00 5.0759e+00 2.0052e-04 3.7184e+00 2.9910e+01 7.3662e-06 -1.4214e-06 1.6088e-06 7.0352e-15 -1.3575e-15 1.5365e-15 1.8352e-02 -3.9735e-03 4.4586e-03
NGC300ULX1 0791010101 1.9290e+01 6.4274e-01 0.0000e+00 2.7730e-01 1.0864e+00 3.4051e+00 2.4727e-03 3.0267e+00 1.7330e+01 4.0625e-06 -1.1453e-06 1.3274e-06 4.1826e-15 -1.1792e-15 1.3666e-15 3.9988e-03 -1.4380e-03 1.6251e-03
NGC300ULX1 0791010301 1.5280e+01 8.1142e-01 1.5000e+03 2.0480e-01 -1.2680e+00 -3.0599e+00 1.5692e-03 -3.1616e+00 1.1610e+01 -6.4982e-06 -1.1595e-06 1.7900e-06 -8.4482e-15 -1.5075e-15 2.3271e-15 -7.9352e-03 -2.2077e-03 3.0066e-03
NGC300ULX1 0791010301 2.0570e+01 6.0274e-01 0.0000e+00 7.7000e-02 1.7684e+00 3.8669e+00 4.1220e-04 3.5321e+00 1.1140e+01 6.8127e-06 -2.5410e-06 3.2260e-06 6.5799e-15 -2.4542e-15 3.1158e-15 6.7704e-03 -3.2008e-03 3.9062e-03
NGC300ULX1 0791010301 2.1130e+01 5.8677e-01 0.0000e+00 1.8200e-02 2.3615e+00 4.3389e+00 2.1200e-04 3.7043e+00 1.4330e+01 6.7277e-06 -2.4017e-06 3.0929e-06 6.3247e-15 -2.2579e-15 2.9076e-15 6.9182e-03 -3.1600e-03 3.8960e-03
NGC4559X7 0842340201 7.9300e+00 1.5635e+00 5.0000e+03 1.2790e-01 -1.5224e+00 -3.2263e+00 5.9253e-04 -3.4350e+00 1.3410e+01 -1.2571e-05 -3.1007e-06 3.2251e-06 -3.1491e-14 -7.7677e-15 8.0795e-15 -4.5759e-02 -1.3131e-02 1.3640e-02
NGC4559X7 0842340201 1.2010e+01 1.0323e+00 0.0000e+00 2.0210e-01 1.2756e+00 3.5213e+00 4.0708e-04 3.5354e+00 1.0480e+01 7.0564e-06 -2.4274e-06 2.9432e-06 1.1675e-14 -4.0160e-15 4.8695e-15 1.2162e-02 -4.6739e-03 5.5778e-03
NGC4559X7 0842340201 1.2290e+01 1.0088e+00 5.0000e+03 1.7200e-02 2.3824e+00 4.3514e+00 2.0462e-04 3.7132e+00 1.4970e+01 1.6546e-05 -4.6948e-06 5.0009e-06 2.6750e-14 -7.5903e-15 8.0851e-15 2.7927e-02 -9.0500e-03 9.6003e-03
NGC4559X7 0842340201 1.6760e+01 7.3976e-01 1.2500e+03 1.7920e-01 -1.3432e+00 -3.1351e+00 1.3892e-03 -3.1969e+00 1.3300e+01 -6.5797e-06 -1.6871e-06 1.6707e-06 -7.7987e-15 -1.9996e-15 1.9802e-15 -7.2138e-03 -2.1404e-03 2.1312e-03
NGC4559X7 0842340201 1.7600e+01 7.0446e-01 7.5000e+02 1.1920e-01 -1.5581e+00 -3.2415e+00 9.9641e-04 -3.2915e+00 1.1220e+01 -5.2346e-06 -1.3465e-06 1.3983e-06 -5.9078e-15 -1.5197e-15 1.5781e-15 -5.2882e-03 -1.5734e-03 1.6322e-03
NGC4559X7 0842340201 1.9440e+01 6.3778e-01 5.0000e+02 1.5870e-01 1.4095e+00 3.6179e+00 4.0258e-04 3.5384e+00 1.0120e+01 5.3744e-06 -1.8745e-06 2.1533e-06 5.4917e-15 -1.9154e-15 2.2004e-15 5.2658e-03 -2.0489e-03 2.3285e-03
NGC5204X1 FullStack 9.9500e+00 1.2461e+00 0.0000e+00 3.9700e-02 2.0569e+00 3.9372e+00 2.0169e-04 3.7169e+00 1.1410e+01 3.6792e-06 -1.1918e-06 1.2611e-06 7.3472e-15 -2.3800e-15 2.5184e-15 1.2747e-02 -4.4086e-03 4.6521e-03
NGC5204X1 FullStack 1.1290e+01 1.0982e+00 0.0000e+00 1.5210e-01 1.4322e+00 3.5004e+00 2.0092e-04 3.7179e+00 1.1440e+01 3.8645e-06 -1.2316e-06 1.3799e-06 6.8015e-15 -2.1676e-15 2.4286e-15 1.0481e-02 -3.5700e-03 3.9749e-03
NGC5204X1 FullStack 2.2030e+01 5.6280e-01 0.0000e+00 3.7000e-03 2.9027e+00 4.6775e+00 2.0259e-04 3.7158e+00 2.0820e+01 6.0518e-06 -1.5638e-06 1.7774e-06 5.4559e-15 -1.4098e-15 1.6023e-15 6.0632e-03 -1.6997e-03 1.9152e-03
NGC5408X1 Stack1 1.0770e+01 1.1512e+00 0.0000e+00 2.7850e-01 -1.0837e+00 -3.1242e+00 7.9745e-04 -3.3537e+00 1.2370e+01 -4.2343e-06 -9.6220e-07 1.0977e-06 -7.8098e-15 -1.7747e-15 2.0247e-15 -8.4407e-03 -2.0837e-03 2.3605e-03
NGC5408X1 Stack1 1.5420e+01 8.0405e-01 0.0000e+00 2.6430e-01 1.1163e+00 3.3156e+00 1.7986e-03 3.1216e+00 9.4300e+00 2.8837e-06 -9.7534e-07 1.0481e-06 3.7150e-15 -1.2565e-15 1.3503e-15 2.2227e-03 -7.9539e-04 8.5326e-04
NGC5408X1 Stack1 1.9100e+01 6.4913e-01 2.5000e+02 2.3000e-03 3.0485e+00 4.6789e+00 2.0137e-04 3.7173e+00 1.8400e+01 4.9136e-06 -1.2415e-06 1.2474e-06 5.1102e-15 -1.2912e-15 1.2973e-15 2.5894e-03 -7.0504e-04 7.1021e-04
NGC5408X1 Stack1 1.9710e+01 6.2904e-01 0.0000e+00 9.2900e-02 1.6803e+00 3.6933e+00 2.0243e-04 3.7160e+00 1.0490e+01 3.4682e-06 -1.0982e-06 1.2804e-06 3.4955e-15 -1.1069e-15 1.2905e-15 1.7848e-03 -6.0018e-04 6.9535e-04
NGC5408X1 Stack1 2.0570e+01 6.0274e-01 0.0000e+00 3.0550e-01 -1.0247e+00 -3.0897e+00 1.5601e-03 -3.1633e+00 9.9100e+00 -5.4704e-06 -1.4835e-06 1.6388e-06 -5.2834e-15 -1.4328e-15 1.5829e-15 -2.7180e-03 -7.9042e-04 8.6975e-04
NGC5408X1 Stack2 1.5530e+01 7.9835e-01 0.0000e+00 1.0770e-01 -1.6086e+00 -3.4034e+00 3.9992e-04 -3.5401e+00 1.2440e+01 -3.1537e-06 -7.2409e-07 8.8855e-07 -4.0339e-15 -9.2619e-16 1.1365e-15 -2.7540e-03 -6.8817e-04 8.3306e-04
NGC5408X1 Stack2 1.9070e+01 6.5015e-01 1.2500e+03 2.4670e-01 1.1584e+00 3.3466e+00 4.0064e-04 3.5397e+00 9.7200e+00 4.6685e-06 -1.5220e-06 1.6775e-06 4.8631e-15 -1.5854e-15 1.7474e-15 2.7684e-03 -9.5867e-04 1.0522e-03
NGC5408X1 Stack2 2.2770e+01 5.4451e-01 3.0000e+03 7.5000e-03 -2.6738e+00 -4.0405e+00 1.9573e-04 -3.7245e+00 1.3650e+01 -1.7431e-05 -4.6458e-06 4.6253e-06 -1.5195e-14 -4.0499e-15 4.0321e-15 -8.5114e-03 -2.4411e-03 2.4351e-03
NGC5408X1 FullStack 1.2120e+01 1.0230e+00 0.0000e+00 2.3000e-02 2.2734e+00 4.0263e+00 2.0239e-04 3.7160e+00 1.5480e+01 2.7014e-06 -7.1287e-07 7.8067e-07 4.4280e-15 -1.1685e-15 1.2796e-15 4.4914e-03 -1.2413e-03 1.3592e-03
NGC5408X1 FullStack 1.4100e+01 8.7932e-01 5.0000e+02 4.9100e-02 1.9677e+00 3.8243e+00 1.9861e-04 3.7208e+00 1.5170e+01 2.0886e-06 -5.4423e-07 5.8384e-07 2.9425e-15 -7.6673e-16 8.2254e-16 2.3965e-03 -6.5437e-04 7.0260e-04
NGC5408X1 FullStack 1.5550e+01 7.9733e-01 0.0000e+00 6.1000e-03 -2.7424e+00 -4.1534e+00 1.9732e-04 -3.7224e+00 1.9160e+01 -2.2141e-06 -4.4791e-07 4.9522e-07 -2.8287e-15 -5.7225e-16 6.3268e-16 -1.9635e-03 -4.2173e-04 4.6596e-04
NGC5408X1 FullStack 1.5860e+01 7.8174e-01 5.0000e+03 7.6000e-02 -1.7744e+00 -3.5418e+00 4.0486e-04 -3.5369e+00 1.4320e+01 -4.6448e-06 -1.2410e-06 1.1876e-06 -5.8192e-15 -1.5548e-15 1.4879e-15 -3.9300e-03 -1.0991e-03 1.0585e-03
NGC5408X1 FullStack 1.9070e+01 6.5015e-01 5.0000e+02 0.0000e+00 3.8906e+00 5.8031e+00 2.0012e-04 3.7189e+00 2.9220e+01 3.8185e-06 -7.5743e-07 7.2836e-07 3.9776e-15 -7.8899e-16 7.5871e-16 2.3154e-03 -4.8818e-04 4.7324e-04
NGC5408X1 FullStack 2.2800e+01 5.4379e-01 1.5000e+03 8.2000e-03 -2.6437e+00 -4.0762e+00 2.0101e-04 -3.7178e+00 1.9030e+01 -9.3977e-06 -2.1525e-06 1.9940e-06 -8.1853e-15 -1.8748e-15 1.7368e-15 -4.8146e-03 -1.1628e-03 1.0873e-03
NGC5408X1 FullStack 2.4980e+01 4.9633e-01 0.0000e+00 2.6880e-01 1.1058e+00 3.2832e+00 1.1933e-03 3.2405e+00 8.4700e+00 2.0838e-06 -7.2122e-07 7.6965e-07 1.6573e-15 -5.7359e-16 6.1210e-16 7.8730e-04 -2.8231e-04 3.0153e-04
NGC55ULX 0655050101 8.7900e+00 1.4105e+00 2.5000e+02 3.4700e-02 -2.1118e+00 -3.5599e+00 1.9616e-04 -3.7239e+00 1.6410e+01 -5.6950e-06 -1.1699e-06 1.2328e-06 -1.2870e-14 -2.6439e-15 2.7859e-15 -2.0825e-02 -7.1662e-03 7.5676e-03
NGC55ULX 0655050101 1.1450e+01 1.0828e+00 1.2500e+03 7.1800e-02 1.8004e+00 3.8212e+00 6.0447e-04 3.4296e+00 1.2390e+01 6.9324e-06 -2.1823e-06 2.4311e-06 1.2027e-14 -3.7861e-15 4.2177e-15 1.2619e-02 -5.7224e-03 6.2793e-03
NGC55ULX 0655050101 1.2940e+01 9.5815e-01 0.0000e+00 1.6040e-01 1.4037e+00 3.5631e+00 8.0613e-04 3.3507e+00 9.7700e+00 4.8601e-06 -1.7631e-06 2.0904e-06 7.4623e-15 -2.7070e-15 3.2097e-15 7.2991e-03 -3.6601e-03 4.2119e-03
NGC55ULX 0655050101 1.3230e+01 9.3715e-01 2.5000e+02 2.8720e-01 -1.0643e+00 -3.0381e+00 1.1947e-03 -3.2401e+00 1.1200e+01 -4.9042e-06 -1.3664e-06 1.3269e-06 -7.3636e-15 -2.0516e-15 1.9922e-15 -7.1105e-03 -2.9672e-03 2.9685e-03
NGC55ULX 0655050101 1.8890e+01 6.5635e-01 0.0000e+00 6.0000e-04 3.4316e+00 5.2325e+00 2.0056e-04 3.7183e+00 2.4620e+01 6.7195e-06 -2.1242e-06 3.1100e-06 7.0669e-15 -2.2340e-15 3.2708e-15 7.6365e-03 -3.4732e-03 4.6564e-03
NGC55ULX 0655050101 2.0160e+01 6.1500e-01 0.0000e+00 1.5020e-01 1.4388e+00 3.5906e+00 6.1920e-04 3.4231e+00 1.0570e+01 4.4827e-06 -1.9337e-06 2.8118e-06 4.4167e-15 -1.9052e-15 2.7704e-15 5.8635e-03 -3.3425e-03 4.5395e-03
NGC55ULX 0655050101 2.1860e+01 5.6717e-01 0.0000e+00 1.4100e-02 2.4547e+00 4.3434e+00 2.0721e-04 3.7101e+00 1.4820e+01 5.6381e-06 -2.4497e-06 4.0936e-06 5.1237e-15 -2.2262e-15 3.7201e-15 9.4253e-03 -5.4023e-03 8.2282e-03
NGC55ULX 0824570101 1.2770e+01 9.7090e-01 1.2500e+03 3.0960e-01 1.0161e+00 3.3180e+00 1.0248e-03 3.2836e+00 7.6800e+00 4.2862e-06 -1.6514e-06 1.8905e-06 6.6675e-15 -2.5689e-15 2.9408e-15 9.0340e-03 -5.7392e-03 6.4722e-03
NGC55ULX 0824570101 1.3730e+01 9.0302e-01 0.0000e+00 2.8190e-01 -1.0761e+00 -3.0435e+00 3.9108e-04 -3.5460e+00 1.4360e+01 -4.2205e-06 -1.0588e-06 1.0331e-06 -6.1057e-15 -1.5318e-15 1.4946e-15 -8.0834e-03 -4.0489e-03 4.2046e-03
NGC55ULX 0824570101 1.5600e+01 7.9477e-01 0.0000e+00 9.9300e-02 1.6483e+00 3.7348e+00 6.0901e-04 3.4276e+00 1.0170e+01 2.6279e-06 -8.9864e-07 9.8764e-07 3.3454e-15 -1.1440e-15 1.2573e-15 4.0909e-03 -2.4217e-03 2.6640e-03
NGC55ULX 0824570101 1.7460e+01 7.1011e-01 5.0000e+02 6.7000e-03 2.7114e+00 4.5560e+00 2.0028e-04 3.7187e+00 1.6870e+01 3.6567e-06 -1.5319e-06 2.3155e-06 4.1605e-15 -1.7430e-15 2.6345e-15 7.6209e-03 -5.0980e-03 6.9242e-03
NGC55ULX 0864810101 9.5300e+00 1.3010e+00 5.0000e+02 1.1580e-01 -1.5726e+00 -3.2991e+00 1.9436e-04 -3.7262e+00 1.4430e+01 -4.7806e-06 -1.0663e-06 1.1229e-06 -9.9648e-15 -2.2226e-15 2.3406e-15 -1.4280e-02 -3.7507e-03 3.9288e-03
NGC55ULX 0864810101 9.7400e+00 1.2729e+00 5.0000e+03 3.1650e-01 -1.0017e+00 -3.0060e+00 2.5460e-03 -3.0178e+00 1.1720e+01 -7.3388e-06 -2.0571e-06 2.0571e-06 -1.4970e-14 -4.1960e-15 4.1960e-15 -2.0063e-02 -6.4184e-03 6.4311e-03
NGC55ULX 0864810101 2.0210e+01 6.1348e-01 1.5000e+03 3.0070e-01 -1.0349e+00 -3.0236e+00 1.9410e-03 -3.0991e+00 1.1370e+01 -7.2403e-06 -2.4982e-06 2.0169e-06 -7.1172e-15 -2.4557e-15 1.9826e-15 -1.0111e-02 -3.8892e-03 3.2234e-03
NGC55ULX 0864810101 2.2280e+01 5.5648e-01 7.5000e+02 0.0000e+00 3.8906e+00 5.7951e+00 2.0929e-04 3.7075e+00 3.0710e+01 1.0631e-05 -4.5194e-06 8.0126e-06 9.4791e-15 -4.0296e-15 7.1442e-15 1.8863e-02 -8.7658e-03 1.4976e-02
NGC55ULX FullStack 7.4400e+00 1.6665e+00 0.0000e+00 2.4120e-01 -1.1720e+00 -3.1667e+00 4.0404e-04 -3.5374e+00 6.9700e+00 -2.5461e-06 -8.7861e-07 9.4478e-07 -6.7983e-15 -2.3459e-15 2.5226e-15 -1.7701e-02 -6.6210e-03 7.0803e-03
NGC55ULX FullStack 1.5070e+01 8.2272e-01 7.5000e+02 1.8040e-01 1.3395e+00 3.4593e+00 4.0193e-04 3.5388e+00 1.0990e+01 2.2169e-06 -6.8856e-07 7.1454e-07 2.9222e-15 -9.0764e-16 9.4189e-16 2.9089e-03 -9.8779e-04 1.0217e-03
NGC55ULX FullStack 1.7450e+01 7.1051e-01 0.0000e+00 0.0000e+00 3.8906e+00 6.9089e+00 2.0509e-04 3.7127e+00 4.3910e+01 3.3063e-06 -1.0174e-06 1.5189e-06 3.7640e-15 -1.1582e-15 1.7291e-15 6.5207e-03 -2.1954e-03 3.1841e-03
NGC55ULX FullStack 1.8910e+01 6.5566e-01 0.0000e+00 1.3820e-01 1.4825e+00 3.5496e+00 6.1150e-04 3.4265e+00 1.4770e+01 2.8024e-06 -9.1230e-07 1.0413e-06 2.9444e-15 -9.5852e-16 1.0941e-15 3.9298e-03 -1.3932e-03 1.5740e-03
NGC55ULX FullStack 2.1860e+01 5.6717e-01 0.0000e+00 7.0000e-04 3.3896e+00 5.0545e+00 2.0777e-04 3.7094e+00 2.1440e+01 3.5677e-06 -1.1351e-06 1.7380e-06 3.2422e-15 -1.0315e-15 1.5795e-15 7.7536e-03 -2.6914e-03 4.0015e-03
NGC55ULX FullStack 2.2150e+01 5.5975e-01 5.0000e+03 1.9230e-01 1.3038e+00 3.4365e+00 2.0227e-04 3.7162e+00 7.2600e+00 6.2829e-06 -2.8993e-06 3.8487e-06 5.6357e-15 -2.6006e-15 3.4522e-15 1.4668e-02 -7.1936e-03 9.4094e-03
NGC55ULX FullStack 2.3810e+01 5.2072e-01 0.0000e+00 2.6480e-01 -1.1151e+00 -3.1395e+00 2.1869e-03 -3.0636e+00 1.3770e+01 -3.4425e-06 -1.2717e-06 1.0681e-06 -2.8726e-15 -1.0612e-15 8.9131e-16 -4.1139e-03 -1.6389e-03 1.3955e-03
NGC5643X1 0744050101 1.8290e+01 6.7788e-01 2.5000e+02 1.6410e-01 1.3914e+00 3.5747e+00 6.2150e-04 3.4221e+00 1.2040e+01 2.6316e-06 -9.5594e-07 1.2428e-06 2.8582e-15 -1.0382e-15 1.3498e-15 1.3994e-02 -6.8814e-03 8.4920e-03
NGC5643X1 0744050101 1.8890e+01 6.5635e-01 1.2500e+03 3.8200e-02 2.0727e+00 4.1412e+00 2.0300e-04 3.7152e+00 9.8400e+00 3.2561e-06 -1.2078e-06 1.5993e-06 3.4242e-15 -1.2702e-15 1.6819e-15 1.8224e-02 -9.1016e-03 1.1403e-02
NGC6946X1 0691570101 1.0570e+01 1.1730e+00 0.0000e+00 2.9800e-01 -1.0407e+00 -2.8880e+00 1.5665e-03 -3.1621e+00 8.3800e+00 -3.9444e-06 -1.1853e-06 1.2212e-06 -7.4150e-15 -2.2282e-15 2.2956e-15 -1.5884e-02 -5.2026e-03 5.3531e-03
NGC6946X1 0691570101 1.3630e+01 9.0964e-01 0.0000e+00 2.3000e-02 2.2734e+00 4.1331e+00 2.0859e-04 3.7084e+00 1.5520e+01 4.1200e-06 -1.3555e-06 1.7425e-06 6.0046e-15 -1.9756e-15 2.5396e-15 1.1401e-02 -4.0594e-03 5.1346e-03
NGC6946X1 0691570101 1.4200e+01 8.7313e-01 2.5000e+02 1.8220e-01 -1.3340e+00 -3.0372e+00 9.7847e-04 -3.2966e+00 5.1800e+00 -1.8249e-06 -8.2708e-07 7.5685e-07 -2.5528e-15 -1.1570e-15 1.0588e-15 -5.1421e-03 -2.4695e-03 2.2736e-03
NGC6946X1 0691570101 1.9020e+01 6.5186e-01 4.0000e+03 1.0300e-02 2.5656e+00 4.3720e+00 1.9984e-04 3.7192e+00 2.8300e+01 9.8060e-06 -2.9951e-06 3.8944e-06 1.0249e-14 -3.1304e-15 4.0703e-15 2.4193e-02 -7.8415e-03 1.0064e-02
NGC6946X1 0691570101 1.9340e+01 6.4108e-01 2.5000e+02 4.4000e-03 2.8480e+00 4.6496e+00 2.0563e-04 3.7120e+00 1.6510e+01 3.4418e-06 -1.2308e-06 1.6044e-06 3.5352e-15 -1.2642e-15 1.6479e-15 9.1159e-03 -3.4303e-03 4.4210e-03
NGC7793P13 Stack1 7.2900e+00 1.7007e+00 5.0000e+02 2.8760e-01 1.0634e+00 3.1777e+00 3.0852e-03 2.9591e+00 8.5000e+00 3.1475e-06 -1.1057e-06 1.2172e-06 8.5765e-15 -3.0129e-15 3.3167e-15 1.7580e-02 -7.9536e-03 8.5857e-03
NGC7793P13 Stack1 1.9150e+01 6.4744e-01 0.0000e+00 1.8980e-01 1.3112e+00 3.3393e+00 7.9808e-04 3.3535e+00 1.1920e+01 2.0924e-06 -7.1882e-07 7.9572e-07 2.1709e-15 -7.4578e-16 8.2556e-16 4.8026e-03 -2.1356e-03 2.3146e-03
NGC7793P13 FullStack 1.5900e+01 7.7978e-01 0.0000e+00 2.9960e-01 -1.0373e+00 -2.9682e+00 1.5838e-03 -3.1589e+00 1.1790e+01 -1.4492e-06 -3.8068e-07 3.9755e-07 -1.8106e-15 -4.7563e-16 4.9671e-16 -3.8255e-03 -1.3410e-03 1.3902e-03
RXJ0209d6m7427 0854590501 7.9100e+00 1.5674e+00 0.0000e+00 2.4280e-01 -1.1680e+00 -3.3080e+00 1.1940e-03 -3.2403e+00 1.1620e+01 -1.9035e-04 -5.4742e-05 5.3846e-05 -4.7805e-13 -1.3748e-13 1.3523e-13 -4.5777e-03 -1.3460e-03 1.3284e-03
RXJ0209d6m7427 0854590501 1.3090e+01 9.4717e-01 0.0000e+00 2.2000e-03 -3.0618e+00 -4.4457e+00 2.0004e-04 -3.7190e+00 2.6170e+01 -3.9040e-04 -6.5402e-05 6.8340e-05 -5.9224e-13 -9.9215e-14 1.0367e-13 -4.0345e-03 -7.0190e-04 7.3575e-04
RXJ0209d6m7427 0854590501 1.6500e+01 7.5142e-01 0.0000e+00 5.7100e-02 -1.9025e+00 -3.7064e+00 1.9693e-04 -3.7229e+00 1.5280e+01 -1.2684e-04 -2.9638e-05 3.1639e-05 -1.5271e-13 -3.5685e-14 3.8094e-14 -1.0075e-03 -2.4192e-04 2.5869e-04
RXJ0209d6m7427 0854590501 1.9000e+01 6.5255e-01 1.0000e+03 0.0000e+00 3.8906e+00 8.1491e+00 1.9996e-04 3.7191e+00 7.5800e+01 4.2243e-04 -4.9338e-05 5.6443e-05 4.4165e-13 -5.1583e-14 5.9012e-14 2.7347e-03 -3.3704e-04 3.8540e-04
RXJ0209d6m7427 0854590501 1.9700e+01 6.2936e-01 3.0000e+03 1.7200e-02 -2.3824e+00 -4.0026e+00 1.9908e-04 -3.7202e+00 1.7870e+01 -2.9636e-04 -6.9934e-05 6.7846e-05 -2.9887e-13 -7.0524e-14 6.8419e-14 -1.8895e-03 -4.5806e-04 4.4638e-04
RXJ0209d6m7427 0854590501 2.1610e+01 5.7374e-01 0.0000e+00 2.3300e-02 -2.2685e+00 -3.9317e+00 1.9497e-04 -3.7254e+00 1.6470e+01 -1.8324e-04 -3.8746e-05 4.1244e-05 -1.6845e-13 -3.5617e-14 3.7914e-14 -1.0554e-03 -2.2997e-04 2.4527e-04
RXJ0209d6m7427 0854590501 2.2740e+01 5.4523e-01 5.0000e+03 2.3600e-02 -2.2636e+00 -3.9287e+00 3.9116e-04 -3.5460e+00 1.7680e+01 -6.1698e-04 -1.4768e-04 1.4206e-04 -5.3871e-13 -1.2895e-13 1.2404e-13 -3.3365e-03 -8.2016e-04 7.9263e-04
RXJ0209d6m7427 0854590501 2.4750e+01 5.0095e-01 1.5000e+03 0.0000e+00 3.8906e+00 6.5895e+00 2.0165e-04 3.7169e+00 4.5870e+01 4.9586e-04 -7.5052e-05 7.9373e-05 3.9799e-13 -6.0239e-14 6.3707e-14 2.2114e-03 -3.4898e-04 3.7016e-04
RXJ0209d6m7427 0854590501 2.7570e+01 4.4971e-01 0.0000e+00 6.8700e-02 -1.8204e+00 -3.6562e+00 1.9988e-04 -3.7192e+00 1.4110e+01 -1.3365e-04 -3.2634e-05 3.3124e-05 -9.6300e-14 -2.3513e-14 2.3866e-14 -5.8863e-04 -1.4752e-04 1.5019e-04
RXJ0209d6m7427 0854590501 3.1370e+01 3.9523e-01 0.0000e+00 1.0990e-01 1.5986e+00 3.7286e+00 2.0222e-04 3.7162e+00 1.1980e+01 1.4569e-04 -4.5024e-05 4.8692e-05 9.2256e-14 -2.8510e-14 3.0833e-14 8.2062e-04 -2.5889e-04 2.8026e-04
SMCX3 0793182901 1.8840e+01 6.5809e-01 0.0000e+00 7.8500e-02 1.7595e+00 3.8236e+00 2.0530e-04 3.7124e+00 1.2670e+01 2.4246e-05 -7.3338e-06 7.5673e-06 2.5565e-14 -7.7326e-15 7.9788e-15 1.4936e-03 -4.6763e-04 4.8240e-04
SMCX3 0793182901 2.1770e+01 5.6952e-01 4.0000e+03 6.0600e-02 1.8764e+00 3.9006e+00 1.9861e-04 3.7208e+00 1.6930e+01 8.9050e-05 -2.4220e-05 3.2065e-05 8.1317e-14 -2.2116e-14 2.9281e-14 7.1577e-03 -2.0227e-03 2.6552e-03
